Logical Characterization of Coherent Uninterpreted Programs

An uninterpreted program (UP) is a program whose semantics is defined over the theory of uninterpreted functions. This is a common abstraction used in equivalence checking, compiler optimization, and program verification. While simple, the model is sufficiently powerful to encode counter automata, and, hence, undecidable. Recently, a class of UP programs, called coherent, has been proposed and shown to be decidable. We provide an alternative, logical characterization, of this result. Specifically, we show that every coherent program is bisimilar to a finite state system. Moreover, an inductive invariant of a coherent program is representable by a formula whose terms are of depth at most 1. We also show that the original proof, via automata, only applies to programs over unary uninterpreted functions. While this work is purely theoretical, it suggests a novel abstraction that is complete for coherent programs but can be soundly used on arbitrary uninterpreted (and partially interpreted) programs.

==> content.json <==
[{"id":"ff4963031b3a5ef1d7664b350b","class":"sheet","title":"Map 1","rootTopic":{"id":"b9aa22deba98b3b20c7ac8aca2","class":"topic","title":"coherant programs","structureClass":"org.xmind.ui.map.unbalanced","children":{"attached":[{"id":"b58888b5ceebbf0e68dada0656","title":"definition ","children":{"attached":[{"title":"syntactic definition in POPL19 paper","id":"26cbb6a5-3dff-4aa1-8a03-ac900faa53a9"},{"title":"semantic variant","id":"79d27546-efe8-45f6-8f6e-e7671274195c","children":{"attached":[{"title":"all feasible prefixes of an execution are coherant","id":"79c79643-11a5-4b18-9149-c8dc8ae2eea5"}]}},{"title":"define as all programs that have coherant invariants","id":"6d0a6abf-1b6d-4522-83a1-156a6df8f355"}]}},{"id":"193b56735e689ae86a01d91513","title":"decidability of verification of coherant programs","children":{"attached":[{"title":"define term graph","id":"b79fa462-a206-49ad-b982-11094fa6a407"},{"title":"variable defined term graph","id":"88d11870-2087-4fa5-bc02-1cb65846782e","position":{"x":632,"y":96.75}},{"title":"1-deep variable defined term graph","id":"c17868b4-1771-4958-b9f4-45bd2efa78db"},{"title":"Unsat cores of infeasible executions have 1-deep variable defined term graph","id":"2bf9d7f9-6c8d-4aca-8df8-964d9f94990b"}]}},{"id":"67ddbcb1-85c9-4478-a0aa-580e9fdcd971","title":"identifying coherant programs","children":{"attached":[{"title":"is this decidable using AI/MC?","id":"88caeea4-d999-4abb-b0f8-637c30bb9bf2"},{"title":"is the proof in the paper correct?","id":"2133ca76-5423-4dbf-bfa8-be75b16e4175"}]}},{"title":"k-coherant programs","id":"a9144149-bee7-495a-97ca-922c886420db","children":{"attached":[{"title":"how to identify k-coherant programs","id":"4ab93b74-bd15-46af-9078-69012fcdb987"},{"title":"do unsat cores of executions of k-coherant programs have k-deep variable defined term graphs?","id":"50ebf3b2-b863-4a70-9e08-ab25ab191ae7"},{"title":"how to relate k-coherant programs with k-deep variable defined term graphs","id":"99e45df4-aa0f-4367-a74a-634b5b762ccd"}]}},{"title":"verification algorithms for coherant programs","id":"18cc67d2-323a-4f98-9730-daaf02ed5acc","children":{"attached":[{"title":"modifications of spacer","id":"17c92cd1-cc49-4a98-bf15-b329c394c2a7","children":{"attached":[{"title":"restrict smt reasoning to UF, gradually add axioms","id":"ec716bdc-970a-4fa4-b06a-5640e6174652"},{"title":"term abstraction","id":"5a4fc6a3-bad6-40c8-a427-26bd6ff48d9b"}]}}]}},{"title":"coherant programs with recursive functions","id":"0c9a0567-299c-4fb0-b490-59f5d2641930"},{"title":"adding axioms to coherant programs","id":"4abb1d4b-944a-46e8-887f-5667a47aa326","children":{"attached":[{"title":"axioms that only add equalities for super terms do not affect decidability","id":"fce561c2-bfde-4216-be2b-f20ce1ff3d42"},{"title":"characteristics of axioms that make verification undecidable","id":"90c7e784-1a42-4e96-895c-e2131403cf37","children":{"attached":[{"title":"what is the smallest number of axioms required?","id":"b3bdc285-f065-485f-8ce1-b3b8b7671c20"}]}}]}}]},"extensions":[{"content":[{"content":"3","name":"right-number"}],"provider":"org.xmind.ui.map.unbalanced"}]},"theme":{"id":"db791d1fe94b291056ad2839c5","importantTopic":{"type":"topic","properties":{"fo:font-weight":"bold","fo:color":"#F8F7F7","svg:fill":"#111111"}},"minorTopic":{"type":"topic","properties":{"fo:font-weight":"bold","fo:color":"#F8F7F7","svg:fill":"#666666"}},"expiredTopic":{"type":"topic","properties":{"fo:font-style":"italic","fo:text-decoration":" line-through"}},"boundary":{"properties":{"fo:color":"#FFFFFF","fo:font-family":"NeverMind","fo:font-size":"13pt","fo:font-style":"normal","fo:font-weight":"700","line-color":"#F6212D","svg:fill":"none"},"styleId":"3d5eab6c-f768-4c73-9dc5-ac2795f45013","type":"boundary"},"calloutTopic":{"properties":{"fo:font-family":"NeverMind","fo:font-size":"14pt","fo:font-style":"normal","fo:font-weight":"600","fo:color":"#FFFFFF","svg:fill":"#ADADAD"},"styleId":"3c9c5a2b-e527-4e77-aa96-51b2c73cb4e3","type":"topic"},"centralTopic":{"properties":{"border-line-width":"0","fo:font-family":"NeverMind","fo:font-size":"28pt","fo:font-style":"normal","fo:font-weight":"600","line-color":"#333333","line-width":"4","svg:fill":"#F6212D"},"styleId":"c67dfd9d-476c-47bf-a561-49476f742e33","type":"topic"},"floatingTopic":{"properties":{"border-line-width":"0","fo:font-family":"NeverMind","fo:font-size":"16pt","fo:font-style":"normal","fo:font-weight":"600","line-color":"#292929","line-width":"2","fo:color":"#FFFFFF","svg:fill":"#ADADAD"},"styleId":"b34338f8-c30f-4520-9248-a1da562705cb","type":"topic"},"mainTopic":{"properties":{"border-line-width":"0","fo:font-family":"NeverMind","fo:font-size":"20pt","fo:font-style":"normal","fo:text-align":"left","fo:font-weight":"500","line-width":"3"},"styleId":"8506cd5f-ad7a-4c4c-a64c-8166a945c78a","type":"topic"},"map":{"properties":{"svg:fill":"#FFFFFF"},"styleId":"afe4154f-100a-49c3-9009-900be28ca289","type":"map"},"relationship":{"properties":{"arrow-begin-class":"org.xmind.arrowShape.none","arrow-end-class":"org.xmind.arrowShape.triangle","fo:color":"#292929","fo:font-family":"NeverMind","fo:font-size":"14pt","fo:font-style":"normal","fo:font-weight":"normal","line-color":"#292929","line-pattern":"dash"},"styleId":"1ac21f4e-6b09-42fc-a309-e75c8a988f83","type":"relationship"},"subTopic":{"properties":{"border-line-width":"0","fo:color":"#333333","fo:font-family":"NeverMind","fo:font-size":"14pt","fo:font-style":"normal","fo:font-weight":"500","shape-class":"org.xmind.topicShape.roundedRect","fo:text-align":"left","svg:fill":"#F8F7F7"},"styleId":"a331a2ef-4979-4f11-8fe3-d4bcc95c1fe2","type":"topic"},"summary":{"properties":{"line-color":"#292929","line-width":"2","shape-class":"org.xmind.summaryShape.round"},"styleId":"751cad1a-a7dd-46d7-ad49-2b864e9af36d","type":"summary"},"summaryTopic":{"properties":{"border-line-width":"0","fo:font-family":"NeverMind","fo:font-size":"16pt","fo:font-style":"normal","fo:font-weight":"600","line-class":"org.xmind.branchConnection.curve","line-width":"2","svg:fill":"#4051B5"},"styleId":"443dd197-6151-43ef-8f4b-11b61fed11fe","type":"topic"}},"topicPositioning":"fixed"}]

==> manifest.json <==
{"file-entries":{"content.json":{},"metadata.json":{},"Thumbnails/thumbnail.png":{}}}

==> metadata.json <==
{"creator":{"name":"Vana","version":"10.3.1.202101132117"},"activeSheetId":"ff4963031b3a5ef1d7664b350b"}
